An axion-like scalar field environment effect on binary black hole merger

Environment, such as the accretion disk, could modify the signal of the gravitational wave from the astrophysical black hole binaries. In this article, we model the matter field around the intermediate-mass binary black holes by means of an axion-like scalar field and investigate their joint evolution. In details, we consider the equal mass binary black holes surrounded by a shell of axion-like scalar field both in spherical symmetric and non-spherical symmetric cases, and with different strength of the scalar field. Our result shows that the environmental scalar field could essentially modify the dynamics. Firstly, in the spherical symmetric case, with increasing of the scalar field strength, the number of circular orbit of the binary black hole is reduced. It means that the scalar field could significantly accelerate the merger process. Secondly, once the scalar field strength exceeds certain critical value, the scalar field could collapse into a third black hole with its mass being larger than the binary. Consequently, the new black hole collapsed from the environmental scalar field could accrete the binary promptly and the binary collides head-on between each other. In this process, there is almost no any quadrupole signal produced, namely the gravitational wave is greatly suppressed. Thirdly, when the scalar field strength is relatively smaller than the critical value, the black hole orbit could develop eccentricity through the accretion of the scalar field. Fourthly, during the initial stage of the inspire, the gravitational attractive force from the axion-like scalar field could induce a sudden turn in the binary orbits, hence result in a transient wiggle in the gravitational waveform. Finally, in the non-spherical case, the scalar field could gravitationally attract the binary moving toward the mass center of the scalar field and slow down the merger process.

==> legacy/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
